In a One-Bit Rush: Low-Latency Wireless Spectrum Monitoring with Binary Sensor Arrays

Detecting the presence of a random wireless source with minimum latency utilizing an array of radio sensors is considered. The problem is studied under the constraint that the analog-to-digital conversion at each sensor is restricted to reading the sign of the analog received signal. We formulate the resulting digital signal processing task as a sequential hypothesis test in simple form. To circumvent the intractable probabilistic model of the multivariate binary array data, a reduced model representation within the exponential family in conjunction with a log-likelihood ratio approximation is employed. This approach allows us to design a likelihood-based sequential test and to analyze its analytic performance along Wald's classical arguments. In the context of wireless spectrum monitoring for satellite-based navigation and synchronization systems, we study the achievable processing latency, characterized by the average sample number, as a function of the binary sensors in use. The practical feasibility and potential of the discussed low-complexity sensing and decision-making technology is demonstrated via simulations.

==> ASN_NumberOfSensors_SNR0_-24_SNR1_-18_zeta15_reliability9_ANS.txt <==
2.000000000000 183.435053082019 185.598097222235 37.103775806919 37.683999900337
3.000000000000 62.663208880411 63.401532923431 16.747417520221 17.137971588957
4.000000000000 32.104521139656 32.482786267460 9.565618773107 9.861331302087
5.000000000000 19.737837589551 19.970358999188 6.215382710259 6.454185239638
6.000000000000 13.481205854012 13.640019704249 4.381410964896 4.582269381675
7.000000000000 9.865910797985 9.982127956334 3.267114586074 3.440866636220
8.000000000000 7.579862355150 7.669149916654 2.538407182909 2.691826538573
9.000000000000 6.039490796883 6.110631264233 2.035051362716 2.172653874487
10.000000000000 4.948698522726 5.006989886759 1.672319461604 1.797266284755
11.000000000000 4.147256242820 4.196106496364 1.401954093215 1.516544302131
12.000000000000 3.539234977953 3.580923107960 1.194810311381 1.300768258071
13.000000000000 3.066065269802 3.102179651158 1.032430123505 1.131082273692
14.000000000000 2.690038351040 2.721723404696 0.902655553043 0.995044166567
15.000000000000 2.385803730921 2.413905143694 0.797209339838 0.884168257665
16.000000000000 2.135819780777 2.160976577937 0.710295129719 0.792501877557


==> ASN_NumberOfSensors_SNR0_-24_SNR1_-18_zeta15_reliability9_EFF.txt <==
2.000000000000 0.202272004088 0.203040874149
3.000000000000 0.267260771024 0.270308473608
4.000000000000 0.297952389057 0.303586374053
5.000000000000 0.314896841260 0.323188243131
6.000000000000 0.325001413994 0.335943017754
7.000000000000 0.331151847302 0.344702717824
8.000000000000 0.334888295324 0.350994121621
9.000000000000 0.336957440810 0.355553097632
10.000000000000 0.337931165927 0.358951450952
11.000000000000 0.338043759809 0.361417019193
12.000000000000 0.337589992985 0.363249424479
13.000000000000 0.336728031746 0.364608888228
14.000000000000 0.335554901176 0.365593419541
15.000000000000 0.334147075682 0.366281276617
16.000000000000 0.332563232213 0.366733210183

